Mapped tent pitching schemes for hyperbolic systems

A spacetime domain can be progressively meshed by tent shaped objects. Numerical methods for solving hyperbolic systems using such tent meshes to advance in time have been proposed previously. Such schemes have the ability to advance in time by different amounts at different spatial locations. This paper explores a technique by which standard discretizations, including explicit time stepping, can be used within tent-shaped spacetime domains. The technique transforms the equations within a spacetime tent to a domain where space and time are separable. After detailing techniques based on this mapping, several examples including the acoustic wave equation and the Euler system are considered.

==> tab2d.dat <==
h            e_p1s1      e_p2s2      e_p3s3      e_p4s4      e_p5s5
0.250000000  0.14412951  1.7108e-02  8.4174e-04  5.1167e-05  4.7215e-06 
0.125000000  0.07068847	 3.1476e-03  9.2173e-05  2.2369e-06  1.4799e-07 
0.062500000  0.03537382	 4.7296e-04  1.0622e-05  1.1001e-07  4.4004e-09 
0.031250000  0.01781018	 8.8873e-05  1.2524e-06  5.5808e-09  1.3310e-10 
0.015625000  0.00893587	 2.1756e-05  1.5272e-07  2.9053e-10  5.5186e-12 


==> tablerr3d.dat <==
h            e_p1s1    e_p1s2    e_p1s3    e_p2s1    e_p2s2    e_p2s3    e_p3s1    e_p3s2    e_p3s3   
0.250000000 1.2685e-01 1.0653e-01 1.0653e-01 6.2006e-02 1.2405e-02 1.2441e-02 5.9235e-02 7.9052e-04 8.1402e-04 
0.125000000 6.2055e-02 4.1332e-02 4.1330e-02 3.1309e-02 3.0139e-03 3.0238e-03 3.0965e-02 9.1889e-05 9.3818e-05 
0.062500000 3.1184e-02 1.8392e-02 1.8390e-02 1.5844e-02 7.5044e-04 7.5184e-04 1.5844e-02 1.1331e-05 1.1447e-05 

